Options Discovery with Budgeted Reinforcement Learning

We consider the problem of learning hierarchical policies for Reinforcement Learning able to discover options, an option corresponding to a sub-policy over a set of primitive actions. Different models have been proposed during the last decade that usually rely on a predefined set of options. We specifically address the problem of automatically discovering options in decision processes. We describe a new learning model called Budgeted Option Neural Network (BONN) able to discover options based on a budgeted learning objective. The BONN model is evaluated on different classical RL problems, demonstrating both quantitative and qualitative interesting results.

==> dessin.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dessin.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{692.90283203bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33233111)%
    \put(0,0){\includegraphics[width=\unitlength]{dessin.pdf}}%
    \put(0.23978326,0.23341528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.29434473,0.15970942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_1$}}}%
    \put(0.29709577,0.07360791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_1$}}}%
    \put(0.23152627,0.01043145){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma_2$}}}%
    \put(0.33654606,0.23224285){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.39015033,0.15901562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_2$}}}%
    \put(0.39290137,0.07291414){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_2$}}}%
    \put(0.32733185,0.00973769){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma_3$}}}%
    \put(0.43561821,0.23176422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_3$}}}%
    \put(0.48587221,0.15805837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_3$}}}%
    \put(0.48862325,0.07195696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_3$}}}%
    \put(0.42305374,0.00878051){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma_4$}}}%
    \put(0.52846844,0.23080697){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_4$}}}%
    \put(0.58159409,0.15662257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_4$}}}%
    \put(0.58434513,0.07052116){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_4$}}}%
    \put(0.51877562,0.0073447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma_5$}}}%
    \put(0.61892564,0.23032835){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_5$}}}%
    \put(0.67635878,0.15566532){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_5$}}}%
    \put(0.67910981,0.06956391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_5$}}}%
    \put(0.6135403,0.00638745){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma_6$}}}%
    \put(0.72086946,0.22889258){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_6$}}}%
    \put(0.77351648,0.15422951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_6$}}}%
    \put(0.77626751,0.0681281){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_6$}}}%
    \put(0.710698,0.00495165){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma_7$}}}%
    \put(0.81802716,0.22649952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_7$}}}%
    \put(0.86971697,0.15231508){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_7$}}}%
    \put(0.872468,0.06621367){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_7$}}}%
    \put(0.80689849,0.00303722){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigma_8$}}}%
    \put(0.9132705,0.22362784){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_8$}}}%
    \put(0.47756109,0.32009178){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_3$}}}%
    \put(0.4794755,0.26265865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$o_3$}}}%
    \put(0.76568396,0.32104903){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y_6$}}}%
    \put(0.76855561,0.26218006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$o_6$}}}%
    \put(-0.00083717,0.28871366){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Option Model}}}%
    \put(0.00347033,0.15374581){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Actor Model}}}%
    \put(0.00490613,0.03409344){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Acquisition Model}}}%
  \end{picture}%
\endgroup%

